Maintaining AUC and $H$-measure over time

Measuring the performance of a classifier is a vital task in machine learning. The running time of an algorithm that computes the measure plays a very small role in an offline setting, for example, when the classifier is being developed by a researcher. However, the running time becomes more crucial if our goal is to monitor the performance of a classifier over time. In this paper we study three algorithms for maintaining two measures. The first algorithm maintains area under the ROC curve (AUC) under addition and deletion of data points in $O(\log n)$ time. This is done by maintaining the data points sorted in a self-balanced search tree. In addition, we augment the search tree that allows us to query the ROC coordinates of a data point in $O(\log n)$ time. In doing so we are able to maintain AUC in $O(\log n)$ time. Our next two algorithms involve in maintaining $H$-measure, an alternative measure based on the ROC curve. Computing the measure is a two-step process: first we need to compute a convex hull of the ROC curve, followed by a sum over the convex hull. We demonstrate that we can maintain the convex hull using a minor modification of the classic convex hull maintenance algorithm. We then show that under certain conditions, we can compute the $H$-measure exactly in $O(\log^2 n)$ time, and if the conditions are not met, then we can estimate the $H$-measure in $O((\log n + \epsilon^{-1})\log n)$ time. We show empirically that our methods are significantly faster than the baselines.

==> aps_comp_auc.txt <==
267 0.874371	4107 0.874371
322 0.890119	13478 0.890119
310 0.883064	23951 0.883064
331 0.896868	39559 0.896868
352 0.899678	59151 0.899678
366 0.883882	74629 0.883882
383 0.894558	95130 0.894558
387 0.884574	117732 0.884574
398 0.887639	142389 0.887638
404 0.887564	173661 0.887564
410 0.892153	190830 0.892153
417 0.891985	217286 0.891984
426 0.899941	235872 0.899941
428 0.897589	263672 0.897588
432 0.899664	285087 0.899664
434 0.898931	306458 0.898931
445 0.902672	331293 0.902672
443 0.901948	354382 0.901948
448 0.906710	377640 0.906710
454 0.910507	397263 0.910507
456 0.909128	423035 0.909128
458 0.908968	443642 0.908968
500 0.909561	478717 0.909561
467 0.912497	492228 0.912496
464 0.915089	521193 0.915089
473 0.911605	541624 0.911605
726 0.915123	565154 0.915123
516 0.917226	586736 0.917226
519 0.915943	610157 0.915942
523 0.918432	628561 0.918432
553 0.919681	653308 0.919681
502 0.918174	675242 0.918174
498 0.919271	700707 0.919270
496 0.920532	721322 0.920532
497 0.919655	741332 0.919655
499 0.921184	773957 0.921184
494 0.919390	774761 0.919389
496 0.919333	807902 0.919333
589 0.920682	824394 0.920682
516 0.918811	845533 0.918811
518 0.916493	879391 0.916493
521 0.917500	904917 0.917500
519 0.916348	926324 0.916347
518 0.915893	943363 0.915892
522 0.917104	965036 0.917104
529 0.915101	997904 0.915101
522 0.915367	1015491 0.915367
531 0.916189	1042316 0.916189
530 0.916465	1068139 0.916465
530 0.916826	1087857 0.916826
665 0.916285	1137177 0.916285
578 0.913790	1146999 0.913790
577 0.913133	1168932 0.913133
583 0.912822	1180947 0.912822
584 0.914074	1319664 0.914074
580 0.915154	1243981 0.915154
579 0.915722	1265864 0.915722
616 0.915231	1303874 0.915231
583 0.915873	1544702 0.915872
615 0.915967	1421023 0.915967
593 0.914154	1365558 0.914154
586 0.915414	1420826 0.915414
591 0.912700	2651356 0.912700
597 0.912658	1506515 0.912658
596 0.911982	1501319 0.911982
591 0.912471	1537310 0.912471
591 0.912587	1583919 0.912587
613 0.912865	1612823 0.912865


==> aps_comp_auc_slide.txt <==
5797	50187
5294	122207
6334	189719
6785	301277
6840	460730
6828	621876
7178	792464
7204	1004299
8667	1196739
7964	1399199
7901	1593458
8567	1751100
8223	2018511
8205	2109045
8501	2282881
8519	2531799
8492	2689135
9017	2845582
8650	3056223
8644	3233750
9948	3429776
10101	3655898
9494	3907573
8762	4026767
9194	4230074
10031	4362139
8789	4679338
8821	4741465
9183	4938149
8936	5183083
9617	5326204
9505	5500930
9555	5698353
9568	5901291


==> aps_comp_hex.txt <==
6699 0.602883	13467 0.602883
9783 0.450859	30886 0.450859
9475 0.410860	45265 0.410860
10040 0.414621	65485 0.414621
9758 0.379929	87129 0.379929
11939 0.410579	110575 0.410579
12526 0.436532	135812 0.436532
11819 0.450096	163017 0.450096
12316 0.459256	189860 0.459256
11687 0.477471	219898 0.477471
11600 0.464014	243117 0.464014
11959 0.451037	270451 0.451037
12299 0.454987	298293 0.454987
15066 0.447296	329635 0.447296
14101 0.457719	352926 0.457719
13978 0.466259	380360 0.466259
12996 0.472702	403670 0.472702
13543 0.464480	435570 0.464480
13028 0.477434	465352 0.477434
13344 0.479331	488696 0.479331
13915 0.472952	515505 0.472952
13590 0.477177	556152 0.477177
13742 0.475330	567827 0.475330
13988 0.471476	590363 0.471476
14338 0.481231	620941 0.481231
14812 0.480683	649496 0.480683
15036 0.484828	688336 0.484828
15131 0.485376	704713 0.485376
14853 0.482735	732062 0.482735
15206 0.487303	756566 0.487303
15162 0.485634	776962 0.485634
15168 0.477141	807106 0.477141
17169 0.480058	834968 0.480058
17532 0.481429	867561 0.481429
16240 0.483559	883522 0.483559
15274 0.485412	928531 0.485412
15309 0.483389	940270 0.483389
15755 0.479914	970807 0.479914
15609 0.477915	1006008 0.477915
15798 0.475585	1022970 0.475585
16114 0.476760	1049480 0.476760
17330 0.479227	1073344 0.479227
15903 0.481055	1096207 0.481055
16558 0.480515	1133208 0.480515
17204 0.482112	1151700 0.482112
16218 0.483713	1191854 0.483713
16155 0.481731	1217108 0.481731
16214 0.484344	1246583 0.484344
16046 0.484869	1370822 0.484869
16185 0.488786	1291757 0.488786
17540 0.488376	1319830 0.488376
17533 0.483768	1341925 0.483768
16469 0.483613	1369320 0.483613
16434 0.482591	1393243 0.482591
16406 0.484241	1421645 0.484241
16436 0.486930	1449228 0.486930
16605 0.485074	1479784 0.485074
16635 0.484135	1510588 0.484135
16731 0.484246	1541267 0.484246
16628 0.481315	1605444 0.481315
16758 0.476765	1602782 0.476765
16636 0.481456	1637359 0.481456
16764 0.479663	1677168 0.479663
16570 0.478431	1701813 0.478431
16562 0.479483	1677584 0.478633
17249 0.482140	1719234 0.481309
17070 0.479571	1751630 0.478751
17319 0.480937	1762669 0.480130


==> aps_comp_hex_slide.txt <==
148583	212066
154760	378959
181581	562763
175244	746543
184665	1002555
192761	1253680
199102	1525391
199829	1807605
207994	2077489
212311	2333489
216501	2609902
223658	2912847
227151	3187735
229835	3522889
236573	3783960
240891	4048619
244681	4307052
247960	4605472
252598	4861221
260043	5149756
260889	5419761
269228	5698752
268845	5954004
279088	6209850
275915	6489385
280069	6771151
284194	7053905
283810	7311546
287847	7608037
285169	7855370
294852	8129667
290405	8400404
290873	8678212
293528	8986702


==> aps_happrox.txt <==
0.000000 3072466 0.481244
0.100000 3029556 0.481230
0.200000 2868711 0.481174
0.300000 2818835 0.481008
0.400000 2700921 0.481008
0.500000 2587775 0.481000
0.600000 2516588 0.480880
0.700000 2443767 0.480763
0.800000 2390403 0.480763
0.900000 2282684 0.480763
1.000000 2248744 0.480719
1.100000 2217816 0.480719
1.200000 2153441 0.480712
1.300000 2115090 0.477446
1.400000 2113683 0.477446
1.500000 2043923 0.477141
1.600000 2003168 0.477141
1.700000 1993063 0.477141
1.800000 1953893 0.477141
1.900000 1924296 0.477135
2.000000 1913014 0.477135


==> diabetes_comp_auc.txt <==
251 0.753789	4388 0.753789
339 0.759800	13691 0.759799
311 0.757344	24042 0.757343
334 0.759414	38771 0.759413
356 0.761098	56096 0.761097
375 0.757584	75792 0.757583
384 0.757969	98189 0.757968
394 0.761412	132066 0.761411
403 0.757428	152659 0.757427
408 0.757599	171224 0.757599
415 0.757256	192510 0.757255
420 0.755656	228827 0.755655
427 0.757583	242849 0.757582
430 0.758319	263273 0.758318
431 0.757316	286432 0.757315
436 0.754868	316079 0.754867
439 0.754206	336543 0.754206
445 0.755529	357165 0.755528
450 0.755672	386049 0.755672
458 0.754909	403314 0.754909
457 0.755237	430893 0.755237
463 0.755217	451825 0.755216
464 0.754079	472136 0.754078
464 0.753504	499849 0.753503
496 0.754137	523225 0.754136
476 0.754085	545992 0.754085
618 0.753752	567916 0.753752
490 0.753938	594989 0.753937
627 0.753943	616251 0.753943
475 0.754095	641228 0.754095
468 0.753286	673484 0.753286
555 0.753321	691174 0.753320
473 0.753705	703626 0.753704
478 0.752966	729019 0.752966
481 0.752698	748538 0.752698
520 0.752821	772387 0.752820
479 0.752965	800938 0.752964
495 0.752065	827531 0.752064
492 0.753120	844438 0.753120
539 0.752355	873295 0.752354
528 0.751861	894889 0.751861
504 0.752201	915876 0.752200
503 0.752107	940984 0.752107
497 0.751992	963696 0.751992
505 0.752218	987345 0.752217
509 0.751990	1005428 0.751989
505 0.751442	1041275 0.751441
505 0.750965	1087532 0.750964
505 0.750993	1090111 0.750992
505 0.751236	1100995 0.751235
517 0.751524	1136031 0.751524
513 0.751674	1178667 0.751673
512 0.751963	1187113 0.751962
511 0.751941	1214056 0.751940
515 0.752038	1242995 0.752038
520 0.751872	1265688 0.751872
517 0.751923	1297257 0.751923
523 0.751815	1313279 0.751814
522 0.751820	1333774 0.751820
536 0.751691	1373139 0.751690
547 0.751292	1390708 0.751292
535 0.751251	1417955 0.751250
536 0.751164	1487873 0.751164
527 0.751015	1506891 0.751014
531 0.750813	1500687 0.750813
540 0.750694	1529930 0.750693
552 0.750537	1571058 0.750537
551 0.750461	1620313 0.750461
561 0.750919	1622045 0.750919
566 0.750803	1683239 0.750803
625 0.751005	1719448 0.751004
598 0.751154	1726417 0.751154
591 0.751232	1789547 0.751231
592 0.751464	1855162 0.751464
611 0.751351	1871332 0.751350
623 0.751616	1915198 0.751615
619 0.751525	1970008 0.751524
619 0.751713	2063647 0.751713
623 0.751895	2141781 0.751895
625 0.752020	2213138 0.752020
1057 0.751965	2318206 0.751965
1358 0.751730	2365499 0.751730
854 0.751715	2403717 0.751714
765 0.751431	2776738 0.751431
715 0.751264	2604191 0.751263
702 0.751452	2569982 0.751452
682 0.751607	2742200 0.751606
663 0.751859	2790793 0.751859
660 0.751983	2919217 0.751983
731 0.752063	3033552 0.752062
789 0.751822	3242627 0.751822


==> diabetes_comp_auc_slide.txt <==
7336	52998
6453	115490
6674	187773
7426	270526
8570	406098
7380	567614
7375	781062
7616	963793
8024	1135083
8645	1334940
12279	1526295
9830	1788631
9511	2106469
8483	2208684
8351	2334623
8319	2498907
8328	2706440
8500	2889404
8482	3133047
8653	3242894
10629	3438638
11666	3664131
9624	3846104
12410	4034609
10670	4178825
10220	4403248
9133	4572354
10472	4779976
10549	4948281
9482	5157960
8990	5336086
10321	5498224
9220	5739168
9459	5905179
9179	6134200
9664	6256351
9228	6501415
9370	6669808
10011	6864070
9669	7138319
10394	7383397
9482	7507111
10837	7631986
10108	8163370
10524	8028195


==> diabetes_comp_hex.txt <==
14088 0.266606	23205 0.266606
17183 0.265793	45754 0.265793
19529 0.258971	72959 0.258971
20732 0.257895	103348 0.257895
20479 0.256115	137406 0.256115
20480 0.251630	174285 0.251630
20795 0.253057	209835 0.253057
21134 0.257816	237991 0.257816
21592 0.251991	270276 0.251991
21745 0.251487	311765 0.251487
26105 0.250176	335508 0.250176
24874 0.248041	371528 0.248041
24953 0.250586	403898 0.250586
25759 0.250522	436597 0.250522
28401 0.248592	461415 0.248592
25726 0.245783	497988 0.245783
25231 0.244559	528048 0.244559
27586 0.246166	571858 0.246166
29981 0.246164	599912 0.246164
30220 0.244889	630528 0.244889
26370 0.245187	659453 0.245187
24785 0.244867	696500 0.244867
24645 0.243128	732414 0.243128
24862 0.242699	768197 0.242699
25174 0.244094	802208 0.244094
27261 0.244043	841739 0.244043
25381 0.243792	859187 0.243792
25262 0.243921	907476 0.243921
26574 0.243831	939553 0.243831
29289 0.243960	980539 0.243960
29171 0.243097	1023214 0.243097
26716 0.242812	1036062 0.242812
25978 0.243263	1070840 0.243263
27926 0.242238	1096618 0.242238
26663 0.241698	1131127 0.241698
26361 0.241882	1160689 0.241882
26400 0.242000	1311889 0.242000
26748 0.240654	1249298 0.240654
26591 0.242192	1310025 0.242192
27024 0.241321	1325407 0.241321
27403 0.240672	1334638 0.240672
27502 0.240990	1372497 0.240990
28250 0.240549	1401582 0.240549
27323 0.240353	1445511 0.240353
31732 0.240508	1471696 0.240508
31832 0.240153	1499882 0.240153
29775 0.239424	1645657 0.239424
27990 0.238716	1564281 0.238716
27775 0.238762	1622868 0.238762
27177 0.239118	1651195 0.239118
28256 0.239090	1687732 0.239090
27677 0.239047	1748600 0.239047
28624 0.239328	1767659 0.239328
28218 0.239157	1799715 0.239157
28328 0.239111	1821985 0.239111
27765 0.238931	1871328 0.238931
28179 0.239105	1934693 0.239105
27858 0.238951	1986138 0.238951
28675 0.238880	1983858 0.238880
29066 0.238682	2005460 0.238682
28685 0.238266	2041186 0.238266
28568 0.238162	2100298 0.238162
28378 0.238113	2167646 0.238113
28286 0.237895	2161524 0.237895
28887 0.237601	2216313 0.237601
28993 0.237400	2238220 0.237400
29571 0.237192	2302490 0.237192
30374 0.237147	2390053 0.237147
32906 0.237710	2387188 0.237710
29852 0.237488	2488829 0.237488
29027 0.237721	2503442 0.237721
28796 0.237910	2561587 0.237910
28450 0.238028	2616274 0.238028
28656 0.238473	2620516 0.238473
28712 0.238433	2675564 0.238433
29108 0.238726	2728393 0.238726
29055 0.238482	2792271 0.238482
29132 0.238729	2812089 0.238729
29176 0.239152	2870286 0.239152
29424 0.239247	2963872 0.239247
31281 0.239178	3065719 0.239178
30326 0.238804	3088606 0.238804
29978 0.238786	3125987 0.238786
29298 0.238406	3181901 0.238406
29876 0.238261	3260150 0.238261
31732 0.238379	3360629 0.238379
29801 0.238619	3352138 0.238619
29356 0.239044	3404343 0.239044
29823 0.239158	3541912 0.239158
29551 0.239315	3633498 0.239315
29732 0.239025	3726151 0.239025


==> diabetes_comp_hex_slide.txt <==
308219	357878
331852	615401
346408	876232
365031	1182176
381176	1514600
397083	1853095
391431	2175411
403580	2528042
407055	2888440
423485	3242415
435836	3528734
424543	3919319
449752	4216110
438843	4543794
476198	4887408
448668	5188783
453716	5679273
471980	5874252
505039	6208263
464226	6553874
469118	6932486
470168	7298308
485035	7547340
494335	7890387
497227	8224859
500542	8558577
499393	8933274
488946	9225647
506650	9572781
497043	9954811
507338	10200953
527864	10546876
501629	10877529
499156	11231944
500119	11598044
521147	11913264
522472	12287293
524513	12522894
524205	12932689
508757	13365322
519949	13540885
515257	13916546
519419	14214683
519746	14722323
521452	15268733


==> diabetes_happrox.txt <==
0.000000 9754259 0.238772
0.100000 9220855 0.238772
0.200000 9167913 0.238704
0.300000 8152698 0.238569
0.400000 7667485 0.238501
0.500000 7302260 0.238495
0.600000 7059348 0.238487
0.700000 6666405 0.238361
0.800000 6455394 0.238302
0.900000 6371733 0.238221
1.000000 6207299 0.238113
1.100000 6071453 0.237927
1.200000 5961263 0.237855
1.300000 5863696 0.237854
1.400000 5806576 0.237853
1.500000 5737764 0.237566
1.600000 5633169 0.237566
1.700000 5517886 0.236386
1.800000 5508506 0.236386
1.900000 5447000 0.236386
2.000000 5384022 0.236383


==> dota2_comp_auc.txt <==
243 0.629331	4117 0.629329
323 0.628449	13578 0.628447
310 0.613861	23910 0.613860
328 0.614677	38579 0.614676
346 0.616745	58001 0.616744
362 0.619929	75909 0.619928
373 0.621150	96990 0.621149
390 0.618873	120338 0.618872
390 0.620107	145532 0.620106
394 0.619506	171914 0.619505
447 0.624125	191222 0.624124
409 0.620709	216586 0.620708
451 0.620625	238280 0.620624
463 0.619692	266060 0.619691
426 0.620305	286090 0.620304
425 0.620679	314776 0.620678
428 0.620630	336816 0.620629
434 0.620516	357929 0.620515
438 0.618913	379655 0.618912
448 0.618174	407795 0.618173
445 0.618392	423386 0.618391
448 0.619320	453484 0.619319
449 0.619040	472560 0.619039
451 0.619926	502394 0.619924
453 0.622293	521357 0.622292
454 0.622116	543130 0.622115
550 0.622003	565040 0.622002
462 0.621994	599050 0.621993
467 0.621600	615670 0.621599
468 0.620840	640336 0.620839
507 0.621108	661008 0.621107
469 0.620707	683591 0.620706
471 0.621649	707228 0.621648
472 0.622570	722001 0.622569
476 0.621919	745532 0.621918
473 0.623093	773322 0.623092
477 0.623356	794888 0.623355
522 0.622827	817585 0.622826
479 0.622668	863229 0.622667
483 0.622518	864820 0.622517
479 0.622986	884521 0.622985
481 0.622545	912839 0.622544
485 0.622210	944490 0.622209
493 0.622099	956009 0.622098
490 0.621755	979686 0.621754
497 0.621301	1004963 0.621300
498 0.620941	1042490 0.620940
498 0.621359	1065501 0.621358
566 0.621855	1080847 0.621854
523 0.621991	1108732 0.621990
527 0.622432	1139513 0.622431
523 0.622815	1184386 0.622814
523 0.623136	1215693 0.623135
538 0.623364	1267393 0.623363
522 0.622974	1239513 0.622973
527 0.623464	1277041 0.623463
532 0.623178	1307733 0.623177
529 0.623673	1324976 0.623672
536 0.623747	1353170 0.623746
535 0.623936	1383388 0.623935
534 0.624309	1418505 0.624308
546 0.624505	1416726 0.624504
539 0.624861	1492610 0.624860
687 0.624800	1499942 0.624799
619 0.624486	1517099 0.624485
700 0.624579	1546901 0.624578
625 0.624434	1595250 0.624434
633 0.624450	1611300 0.624449
653 0.624643	1632064 0.624642
614 0.624835	1672933 0.624834
611 0.624990	1704319 0.624990
603 0.624849	2143740 0.624848
606 0.624902	2011757 0.624901
613 0.624616	1795476 0.624616
612 0.624259	1842962 0.624258
617 0.624349	1880902 0.624348
609 0.624033	1905120 0.624032
605 0.624156	1964938 0.624155
602 0.624332	1981197 0.624331
672 0.623894	2116276 0.623893
637 0.623871	2085260 0.623870
640 0.624233	2108611 0.624232
647 0.624382	2199399 0.624381
648 0.624318	2319757 0.624317
703 0.624128	2327740 0.624127
695 0.624450	2423775 0.624449
658 0.624659	2595670 0.624658
659 0.624516	2545578 0.624515
663 0.624687	2613096 0.624686
662 0.624792	2755704 0.624791
658 0.624722	2801534 0.624721
668 0.624732	2973550 0.624732


==> dota2_comp_auc_slide.txt <==
5197	51112
5796	119595
6893	185371
6248	269114
7110	421910
6880	584930
7316	758317
7294	941569
7468	1121817
8108	1322733
7976	1512912
8178	1702647
8084	1909064
8482	2091954
8228	2289595
8337	2495222
8463	2668967
10434	2877692
8918	3040792
9416	3245215
8760	3433270
8889	3626786
8634	3806426
8551	4002846
8580	4196629
9049	4365575
8989	4591975
8821	4760741
8741	4931435
9119	5152753
9079	5356456
8856	5543958
9231	5713697
9560	5905444
9436	6075361
9348	6337196
9078	6583344
9593	6712062
9526	6941401
9350	7047503
9816	8062037
9892	8317363
9726	8594628
9949	8243486
9466	8568809
9382	9182834


==> dota2_comp_hex.txt <==
15625 0.079185	24164 0.079185
20114 0.071388	49754 0.071388
21820 0.053913	75068 0.053913
23060 0.054207	107812 0.054207
22131 0.055649	141785 0.055649
22553 0.058007	168319 0.058007
24322 0.058958	203964 0.058958
23915 0.056395	239374 0.056395
24568 0.057294	278972 0.057294
28536 0.056545	308572 0.056545
26565 0.060376	345062 0.060376
25138 0.057108	384662 0.057108
25349 0.056283	408066 0.056283
25626 0.054986	441886 0.054986
25877 0.055258	472554 0.055258
25798 0.055265	514868 0.055265
26571 0.055153	547338 0.055153
26615 0.054902	583728 0.054902
27117 0.053311	614434 0.053311
27972 0.052716	650524 0.052716
27505 0.052993	685094 0.052993
27470 0.053789	714655 0.053789
27556 0.053396	749658 0.053396
28201 0.053996	788660 0.053996
27889 0.056025	815912 0.056025
31111 0.055884	848127 0.055884
28460 0.055867	886525 0.055867
28786 0.055747	916465 0.055747
33849 0.055234	947746 0.055234
29515 0.054419	981493 0.054419
29228 0.054530	1012617 0.054530
29156 0.054181	1048512 0.054181
30030 0.054951	1081547 0.054951
29158 0.055656	1113259 0.055656
29656 0.055115	1163865 0.055115
29184 0.056058	1190248 0.056058
33291 0.056216	1219612 0.056216
33387 0.055781	1267106 0.055781
30323 0.055610	1287414 0.055610
30362 0.055471	1323560 0.055471
31258 0.055835	1411799 0.055835
32147 0.055454	1386696 0.055454
29943 0.055134	1416227 0.055134
30201 0.055064	1461306 0.055064
30613 0.054771	1478808 0.054771
30458 0.054329	1523008 0.054329
30718 0.054068	1551418 0.054068
30778 0.054479	1598722 0.054479
30239 0.054872	1611870 0.054872
30825 0.054988	1664149 0.054988
30593 0.055334	1684407 0.055334
30906 0.055736	1730139 0.055736
37618 0.056037	1832846 0.056037
31380 0.056263	1807638 0.056263
31323 0.055843	1961841 0.055843
31375 0.056252	1903734 0.056252
32828 0.055959	1930980 0.055959
33270 0.056343	1993775 0.056343
31508 0.056444	2050764 0.056444
31596 0.056570	2049696 0.056570
31760 0.056901	2338841 0.056901
31759 0.057030	2161429 0.057030
31524 0.057334	2174616 0.057334
31615 0.057195	2218468 0.057195
32033 0.056897	2268339 0.056897
32409 0.056909	2313104 0.056909
32191 0.056786	2390544 0.056786
31866 0.056845	2456356 0.056845
32051 0.056954	2456640 0.056954
32032 0.057089	2792997 0.057089
34903 0.057213	2613980 0.057213
35040 0.057089	2584243 0.057089
32521 0.057115	2717205 0.057115
34843 0.056819	2761117 0.056819
33017 0.056548	2761457 0.056548
33359 0.056644	2802368 0.056644
33278 0.056432	2865179 0.056432
33022 0.056522	2899014 0.056522
33232 0.056658	3038670 0.056658
33590 0.056247	3051159 0.056247
32935 0.056249	3297865 0.056249
37398 0.056574	3331244 0.056574
35269 0.056717	3596487 0.056717
33428 0.056630	3460890 0.056630
33270 0.056490	3488140 0.056490
32910 0.056759	3537590 0.056759
34263 0.056953	3608229 0.056953
34390 0.056841	3668038 0.056841
33672 0.056993	3765294 0.056993
34743 0.057034	3914533 0.057034
37485 0.056951	3775593 0.056951
33794 0.057001	3843523 0.057001


==> dota2_comp_hex_slide.txt <==
331523	363777
372394	621112
385730	909825
409952	1324444
420996	1624493
430576	1916592
434114	2280776
459766	2622782
459584	2989027
465466	3316401
469397	3654647
479460	3987674
481815	4345228
487182	4712914
498915	5031348
507192	5439925
505273	5730993
508549	6074741
512901	6408079
519644	6926124
522845	7069807
527753	7398881
531236	7778759
538068	8123964
534802	8455961
543197	8802775
553140	9208204
547224	9515467
552198	9933837
549186	10170380
557279	10445307
559727	10851976
558254	11197326
563642	11506263
563219	11891669
567748	12244269
572118	12590246
570946	12934485
569876	13220704
575590	13775021
582866	13894982
574692	14703580
583854	14482058
582782	14802249
670171	15220757
610350	15575862


==> dota2_happrox.txt <==
0.000000 9174732 0.057003
0.100000 8932002 0.057002
0.200000 8278693 0.056997
0.300000 7871020 0.056949
0.400000 7397761 0.056935
0.500000 7110699 0.056855
0.600000 6818905 0.056781
0.700000 6611058 0.056781
0.800000 6818296 0.056579
0.900000 6243946 0.056331
1.000000 6115585 0.056331
1.100000 5989410 0.056322
1.200000 5852759 0.056321
1.300000 5778441 0.056321
1.400000 5720452 0.056321
1.500000 5605877 0.056314
1.600000 5590608 0.056314
1.700000 5478235 0.056244
1.800000 5474901 0.056244
1.900000 5384167 0.055262
2.000000 5447687 0.055262

